Star formation histories of Coma Cluster galaxies matched to simulated orbits hint at quenching around first pericenter

By tracing the orbital and star formation histories of galaxies within the Coma cluster, we seek to understand the role of the high-density cluster environment in quenching these galaxies. We combine star formation histories extracted from high-signal-to-noise spectra of 11 early-type galaxies around the center of the Coma cluster with probability distributions for their orbital parameters obtained using an N-body simulation to connect their orbital and star formation histories. We find that all 11 galaxies likely quenched near their first pericentric approach. Higher stellar mass galaxies ($\log(M_\star/\mathrm{M}_\odot)>10$) had formed a higher fraction of their stellar mass (more than $\sim90\%$) than their lower mass counterparts ($\sim 80$-$90\%$) by the time they fell into the cluster (when they cross $2.5r_\mathrm{vir}$). We find that the expected infall occurred around $z\sim0.6$, followed by the first pericentric passage $\sim4\,\mathrm{Gyr}$ later. Galaxies in our sample formed a significant fraction of their stellar mass, up to $15\%$, between infall and first pericenter, and had assembled more than $\sim98\%$ of their cumulative stellar mass by first pericenter. Unlike previous low-redshift studies that suggest that star formation continues until about first apocenter or later, the high percentage of stellar mass already formed by first pericenter in our sample galaxies points to star formation ceasing within a gigayear after the first pericentric passage. We consider the possible physical mechanisms driving quenching and find that our results resemble the situation in clusters at $z\sim1$, where active stripping of gas (ram-pressure or tidally driven) seems to be required to quench satellites by their first pericentric passage. However, a larger sample will be required to conclusively account for the unknown fraction of preprocessed satellites in the Coma cluster.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------


We computed the fraction of stellar mass formed between expected infall and pericenter as shown in the right panel of Figure~4 using a different approach rather than simply subtracting the corresponding fraction of masses at infall and pericenter as seen in the left panel. Instead we computed the fraction of stellar mass formed corresponding to every sample in the distribution of infall and pericenter times for each galaxy. Then we created a distribution of difference of fraction of stellar mass formed between infall and pericenter for each sample. Then the expected value of this distribution of stellar mass formed between infall and pericenter is computed along with their 68% confidence interval. That is why a direct comparison of fraction of stellar mass formed within the cluster between the left and right panel slightly differ. Also, we have modified the last paragraph of Sect.3.1 on p.8 to state that >~ 5% of stellar mass is formed in the high-density environment of the Coma cluster.
